Censored autoregressive regression models with Student-$t$ innovations

The Student-$t$ distribution is widely used in statistical modeling of datasets involving outliers since its longer-than-normal tails provide a robust approach to hand such data. Furthermore, data collected over time may contain censored or missing observations, making it impossible to use standard statistical procedures. This paper proposes an algorithm to estimate the parameters of a censored linear regression model when the regression errors are autocorrelated and the innovations follow a Student-$t$ distribution. To fit the proposed model, maximum likelihood estimates are obtained throughout the SAEM algorithm, which is a stochastic approximation of the EM algorithm useful for models in which the E-step does not have an analytic form. The methods are illustrated by the analysis of a real dataset that has left-censored and missing observations. We also conducted two simulations studies to examine the asymptotic properties of the estimates and the robustness of the model.

==> JTSA submission/readme.txt <==
% readme.txt for stvrauth.cls
% Version 2.0 released 13 May 2010
%
% This software may only be used to prepare an article for publication in
% Software Testing, Verification and Reliability
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt   this file
%   stvrauth.cls  the LaTeX2e class file
%   stvrdoc.tex   authors' instructions
%   stvrdoc.pdf   authors' instructions in PDF format
%
% Typeset stvrdoc.tex for instructions and examples, or view the PDF.
%
% Simply place stvrauth.cls and stvrdoc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
% Please note that the file wileyj.bst is available from the same download
% page for those authors using BibTeX.
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

